Beyond Photometric Consistency: Gradient-based Dissimilarity for Improving Visual Odometry and Stereo Matching

Pose estimation and map building are central ingredients of autonomous robots and typically rely on the registration of sensor data. In this paper, we investigate a new metric for registering images that builds upon on the idea of the photometric error. Our approach combines a gradient orientation-based metric with a magnitude-dependent scaling term. We integrate both into stereo estimation as well as visual odometry systems and show clear benefits for typical disparity and direct image registration tasks when using our proposed metric. Our experimental evaluation indicats that our metric leads to more robust and more accurate estimates of the scene depth as well as camera trajectory. Thus, the metric improves camera pose estimation and in turn the mapping capabilities of mobile robots. We believe that a series of existing visual odometry and visual SLAM systems can benefit from the findings reported in this paper.

==> data/bca.csv <==

x_val,matching_cost
0 , 0.3497358673390244
1 , 0.3497358673390244
2 , 0.3497358673390244
3 , 0.3497358673390244
4 , 0.3497358673390244
5 , 0.3497358673390244
6 , 0.3497358673390244
7 , 0.3497358673390244
8 , 0.3497358673390244
9 , 0.3497358673390244
10 , 0.3497358673390244
11 , 0.3497358673390244
12 , 0.3497358673390244
13 , 0.3497358673390244
14 , 0.3497358673390244
15 , 0.3497358673390244
16 , 0.3497358673390244
17 , 0.3497358673390244
18 , 0.3497358673390244
19 , 0.3497358673390244
20 , 0.3497358673390244
21 , 0.3497358673390244
22 , 0.3497358673390244
23 , 0.3497358673390244
24 , 0.3497358673390244
25 , 0.3497358673390244
26 , 0.3497358673390244
27 , 0.3497358673390244
28 , 0.3497358673390244
29 , 0.3497358673390244
30 , 0.3497358673390244
31 , 0.349668952026717
32 , 0.3474530212167014
33 , 0.32045745750634913
34 , 0.1994717346780489
35 , 0.0
36 , 0.12098572282830033
37 , 0.1479812865386526
38 , 0.1501972173486682
39 , 0.1502641326609756
40 , 0.1502641326609756
41 , 0.1502641326609756
42 , 0.1502641326609756
43 , 0.1502641326609756
44 , 0.1502641326609756
45 , 0.1502641326609756
46 , 0.1502641326609756
47 , 0.1502641326609756
48 , 0.1502641326609756
49 , 0.1502641326609756
50 , 0.1502641326609756
51 , 0.1502641326609756
52 , 0.1502641326609756
53 , 0.1502641326609756
54 , 0.1502641326609756
55 , 0.1502641326609756
56 , 0.1502641326609756
57 , 0.1502641326609756
58 , 0.1502641326609756
59 , 0.1502641326609756
60 , 0.1502641326609756
61 , 0.1502641326609756
62 , 0.1502641326609756
63 , 0.1502641326609756
64 , 0.1502641326609756
65 , 0.1502641326609756
66 , 0.1502641326609756
67 , 0.1502641326609756
68 , 0.1502641326609756
69 , 0.1502641326609756
70 , 0.1502641326609756
71 , 0.1502641326609756
72 , 0.1502641326609756
73 , 0.1502641326609756
74 , 0.1502641326609756
75 , 0.1502641326609756
76 , 0.1502641326609756
77 , 0.1502641326609756
78 , 0.1502641326609756
79 , 0.1502641326609756
80 , 0.1502641326609756
81 , 0.1501972173486682
82 , 0.1479812865386526
83 , 0.12098572282830033
84 , 0.0
85 , 0.1994717346780489
86 , 0.32045745750634913
87 , 0.3474530212167014
88 , 0.349668952026717
89 , 0.3497358673390244
90 , 0.3497358673390244
91 , 0.3497358673390244
92 , 0.3497358673390244
93 , 0.3497358673390244
94 , 0.3497358673390244
95 , 0.3497358673390244
96 , 0.3497358673390244
97 , 0.3497358673390244
98 , 0.3497358673390244
99 , 0.3497358673390244
100 , 0.3497358673390244
101 , 0.3497358673390244
102 , 0.3497358673390244
103 , 0.3497358673390244
104 , 0.3497358673390244
105 , 0.3497358673390244
106 , 0.3497358673390244
107 , 0.3497358673390244
108 , 0.3497358673390244
109 , 0.3497358673390244
110 , 0.3496020367144097
111 , 0.3451701750943784
112 , 0.2911790476736741
113 , 0.049207602017073304
114 , 0.34973586733902445
115 , 0.5917073129956252
116 , 0.6456984404163296
117 , 0.6501303020363609
118 , 0.6502641326609756
119 , 0.6502641326609756
120 , 0.6502641326609756
121 , 0.6502641326609756
122 , 0.6502641326609756
123 , 0.6502641326609756
124 , 0.6502641326609756
125 , 0.6502641326609756
126 , 0.6502641326609756
127 , 0.6502641326609756
128 , 0.6502641326609756
129 , 0.6502641326609756
130 , 0.6502641326609756
131 , 0.6502641326609756
132 , 0.6502641326609756
133 , 0.6502641326609756
134 , 0.6502641326609756
135 , 0.6502641326609756
136 , 0.6502641326609756
137 , 0.6502641326609756
138 , 0.6502641326609756
139 , 0.6502641326609756
140 , 0.6502641326609756
141 , 0.6502641326609756
142 , 0.6502641326609756
143 , 0.6502641326609756
144 , 0.6502641326609756
145 , 0.6502641326609756
146 , 0.6502641326609756
147 , 0.6502641326609756
148 , 0.6502641326609756
149 , 0.6502641326609756
150 , 0.6502641326609756
151 , 0.6502641326609756
152 , 0.6502641326609756
153 , 0.6502641326609756
154 , 0.6502641326609756
155 , 0.6502641326609756
156 , 0.6502641326609756
157 , 0.6502641326609756
158 , 0.6502641326609756
159 , 0.6502641326609756
160 , 0.6501303020363609
161 , 0.6456984404163296
162 , 0.5917073129956252
163 , 0.34973586733902445
164 , 0.049207602017073304
165 , 0.2911790476736741
166 , 0.3451701750943784
167 , 0.3496020367144097
168 , 0.3497358673390244
169 , 0.3497358673390244
170 , 0.3497358673390244
171 , 0.3497358673390244
172 , 0.3497358673390244
173 , 0.3497358673390244
174 , 0.3497358673390244
175 , 0.3497358673390244
176 , 0.3497358673390244
177 , 0.3497358673390244
178 , 0.3497358673390244
179 , 0.3497358673390244
180 , 0.3497358673390244
181 , 0.3497358673390244
182 , 0.3497358673390244
183 , 0.3497358673390244
184 , 0.3497358673390244
185 , 0.3497358673390244
186 , 0.3497358673390244
187 , 0.3497358673390244
188 , 0.3497358673390244
189 , 0.3497358673390244
190 , 0.3497358673390244
191 , 0.3497358673390244
192 , 0.3497358673390244
193 , 0.3497358673390244
194 , 0.3497358673390244
195 , 0.3497358673390244
196 , 0.3497358673390244
197 , 0.3497358673390244
198 , 0.3497358673390244
199 , 0.3497358673390244



==> data/bca_noisy.csv <==
x_val,matching_cost
0 , 0.4776283693720589
1 , 0.45504729783934916
2 , 0.46348773085572703
3 , 0.4814012231500606
4 , 0.4796316027083798
5 , 0.46414293575217447
6 , 0.4525660029858979
7 , 0.43711188523198063
8 , 0.40023056336157725
9 , 0.36312349781332864
10 , 0.3809700669194962
11 , 0.408862735414224
12 , 0.44778478913770037
13 , 0.4731404573820819
14 , 0.4654081686883962
15 , 0.4458211224716514
16 , 0.4329571464369095
17 , 0.41223465172468954
18 , 0.386678051770724
19 , 0.378347485932222
20 , 0.35339266187760965
21 , 0.3327549952335668
22 , 0.3592897120273897
23 , 0.40477925707812856
24 , 0.43846760777419713
25 , 0.4347662775529282
26 , 0.4357237207809944
27 , 0.4557851487264345
28 , 0.4363920943774754
29 , 0.3947194872763137
30 , 0.40002287273375337
31 , 0.43414303166972434
32 , 0.436780389272708
33 , 0.36892032884691717
34 , 0.21304500086364353
35 , 0.08001563734148731
36 , 0.06236363683235224
37 , 0.06138641755324081
38 , 0.014923192223407267
39 , 0.0071340927463145465
40 , 0.017179699999375964
41 , 0.015324739158617873
42 , 0.03456746786909243
43 , 0.03852654554788276
44 , 0.04892745914239416
45 , 0.1363805267969589
46 , 0.14438133688479904
47 , 0.10481829990920388
48 , 0.09942521834241957
49 , 0.12713947885174326
50 , 0.053914074879776286
51 , 0.04558623042273158
52 , 0.02676914533567637
53 , 0.025595904574622574
54 , 0.0539908803593554
55 , 0.10260547872104742
56 , 0.189525932834812
57 , 0.22024076991502683
58 , 0.17755249468393042
59 , 0.12831284016318878
60 , 0.11019508563226377
61 , 0.12384061167447435
62 , 0.1775740510901722
63 , 0.15654769430082227
64 , 0.06031519396396612
65 , 0.047778985686345865
66 , 0.08167414407412676
67 , 0.07792025444775108
68 , 0.07874652019105988
69 , 0.050002190622520315
70 , 0.021775774117596347
71 , 0.09985202714966646
72 , 0.10156796676795143
73 , 0.01862747693920952
74 , 0.10935341520408637
75 , 0.1125276679710383
76 , 0.054261068718487404
77 , 0.006519495681016563
78 , 0.035812754044345696
79 , 0.07319539178724432
80 , 0.10220278829858775
81 , 0.019571527568528924
82 , 0.08653078489388977
83 , 0.08630047888441505
84 , 0.0
85 , 0.1602984714784994
86 , 0.32873805299654324
87 , 0.3782810588757104
88 , 0.3492477160389895
89 , 0.36557187128925905
90 , 0.42240652015969016
91 , 0.45843215262801595
92 , 0.42668552775279767
93 , 0.37096731413081074
94 , 0.37660434465667847
95 , 0.4222600915678769
96 , 0.4396431956655604
97 , 0.38912759334507063
98 , 0.34693614801330797
99 , 0.38361901051290526
100 , 0.41124452288356794
101 , 0.4069973575433091
102 , 0.42779862746097286
103 , 0.43768142357908735
104 , 0.4281278810054323
105 , 0.44532710415318144
106 , 0.4519938958638021
107 , 0.41534609761821084
108 , 0.3529243614396542
109 , 0.3565499612856803
110 , 0.42375836359105024
111 , 0.45420053648939906
112 , 0.3922924352500978
113 , 0.1753466733790605
114 , 0.15953539834129665
115 , 0.37817766931449637
116 , 0.4299779779016218
117 , 0.4191745123924795
118 , 0.39337428016760256
119 , 0.3524893294090241
120 , 0.3193775896992207
121 , 0.34387120322625897
122 , 0.3742695935459824
123 , 0.35260093648598867
124 , 0.316572977924559
125 , 0.3296968270638345
126 , 0.3816892888377937
127 , 0.41229454274600175
128 , 0.4140638122412728
129 , 0.40720122180693097
130 , 0.4097203419529827
131 , 0.41140994515697904
132 , 0.38438461283453895
133 , 0.29295253106748753
134 , 0.19515963471372622
135 , 0.1963543657967594
136 , 0.2763322139282951
137 , 0.332288760664164
138 , 0.36428681914379574
139 , 0.3594788653182795
140 , 0.2833021999222842
141 , 0.2283425565259568
142 , 0.30346907986994553
143 , 0.37799456404691056
144 , 0.36453115435016054
145 , 0.29943281479934375
146 , 0.2428725375403864
147 , 0.2644587422724766
148 , 0.31962499420310875
149 , 0.3684007229243063
150 , 0.401965432559104
151 , 0.4214502298677443
152 , 0.4156929704839114
153 , 0.3961602775042715
154 , 0.4035486433714405
155 , 0.4209094887991728
156 , 0.42293131973646525
157 , 0.4030977656611087
158 , 0.3968512310122165
159 , 0.41858494645647965
160 , 0.4453463612408261
161 , 0.43974033872786805
162 , 0.3764598375144211
163 , 0.1807676750381949
164 , 0.1278705333836926
165 , 0.3170492354899048
166 , 0.3374170713770348
167 , 0.32604323061082496
168 , 0.39549333192759906
169 , 0.4569779332756515
170 , 0.46286068811977343
171 , 0.4341614064407129
172 , 0.38888426912045826
173 , 0.3860791261022114
174 , 0.3932776008405272
175 , 0.37907391400028767
176 , 0.40199103331027175
177 , 0.4426668321252015
178 , 0.4511480336608924
179 , 0.40340213896756527
180 , 0.33704695311391897
181 , 0.3529247356117384
182 , 0.43069753696014634
183 , 0.45375007823154534
184 , 0.43633664939592
185 , 0.4402553248459773
186 , 0.4054307525091516
187 , 0.36796114815270453
188 , 0.411143096487129
189 , 0.4213749581036601
190 , 0.3622238090474217
191 , 0.3476164716304574
192 , 0.3953151133946864
193 , 0.42416310928814416
194 , 0.4369116187895741
195 , 0.4569456366955149
196 , 0.46715167563263427
197 , 0.4794679468378382
198 , 0.4643989446415884
199 , 0.42186774823745443

==> data/grad_mag.csv <==
x_val,matching_cost
0 , 0.217391304348
1 , 0.217391304348
2 , 0.217391304348
3 , 0.217391304348
4 , 0.217391304348
5 , 0.217391304348
6 , 0.217391304348
7 , 0.217391304348
8 , 0.217391304348
9 , 0.217391304348
10 , 0.217391304348
11 , 0.217391304348
12 , 0.217391304348
13 , 0.217391304348
14 , 0.217391304348
15 , 0.217391304348
16 , 0.217391304348
17 , 0.217391304348
18 , 0.217391304348
19 , 0.217391304348
20 , 0.217391304348
21 , 0.217391304348
22 , 0.217391304348
23 , 0.217391304348
24 , 0.217391304348
25 , 0.217391304348
26 , 0.217391304348
27 , 0.217391304348
28 , 0.217391304348
29 , 0.217391304348
30 , 0.217391292236
31 , 0.217377208088
32 , 0.215088468267
33 , 0.16146984975
34 , 1.66533453694e-16
35 , 0.0
36 , 0.16146984975
37 , 0.215088468267
38 , 0.217377208088
39 , 0.217391292236
40 , 0.217391304348
41 , 0.217391304348
42 , 0.217391304348
43 , 0.217391304348
44 , 0.217391304348
45 , 0.217391304348
46 , 0.217391304348
47 , 0.217391304348
48 , 0.217391304348
49 , 0.217391304348
50 , 0.217391304348
51 , 0.217391304348
52 , 0.217391304348
53 , 0.217391304348
54 , 0.217391304348
55 , 0.217391304348
56 , 0.217391304348
57 , 0.217391304348
58 , 0.217391304348
59 , 0.217391304348
60 , 0.217391304348
61 , 0.217391304348
62 , 0.217391304348
63 , 0.217391304348
64 , 0.217391304348
65 , 0.217391304348
66 , 0.217391304348
67 , 0.217391304348
68 , 0.217391304348
69 , 0.217391304348
70 , 0.217391304348
71 , 0.217391304348
72 , 0.217391304348
73 , 0.217391304348
74 , 0.217391304348
75 , 0.217391304348
76 , 0.217391304348
77 , 0.217391304348
78 , 0.217391304348
79 , 0.217391304348
80 , 0.217391292236
81 , 0.217377208088
82 , 0.215088468267
83 , 0.16146984975
84 , 0.0
85 , 1.66533453694e-16
86 , 0.16146984975
87 , 0.215088468267
88 , 0.217377208088
89 , 0.217391292236
90 , 0.217391304348
91 , 0.217391304348
92 , 0.217391304348
93 , 0.217391304348
94 , 0.217391304348
95 , 0.217391304348
96 , 0.217391304348
97 , 0.217391304348
98 , 0.217391304348
99 , 0.217391304348
100 , 0.217391304348
101 , 0.217391304348
102 , 0.217391304348
103 , 0.217391304348
104 , 0.217391304348
105 , 0.217391304348
106 , 0.217391304348
107 , 0.217391304348
108 , 0.217391304348
109 , 0.217391255901
110 , 0.217334921694
111 , 0.208243160054
112 , 0.0258408295041
113 , 0.308924485126
114 , 0.308924485126
115 , 0.0258408295041
116 , 0.208243160054
117 , 0.217334921694
118 , 0.217391255901
119 , 0.217391304348
120 , 0.217391304348
121 , 0.217391304348
122 , 0.217391304348
123 , 0.217391304348
124 , 0.217391304348
125 , 0.217391304348
126 , 0.217391304348
127 , 0.217391304348
128 , 0.217391304348
129 , 0.217391304348
130 , 0.217391304348
131 , 0.217391304348
132 , 0.217391304348
133 , 0.217391304348
134 , 0.217391304348
135 , 0.217391304348
136 , 0.217391304348
137 , 0.217391304348
138 , 0.217391304348
139 , 0.217391304348
140 , 0.217391304348
141 , 0.217391304348
142 , 0.217391304348
143 , 0.217391304348
144 , 0.217391304348
145 , 0.217391304348
146 , 0.217391304348
147 , 0.217391304348
148 , 0.217391304348
149 , 0.217391304348
150 , 0.217391304348
151 , 0.217391304348
152 , 0.217391304348
153 , 0.217391304348
154 , 0.217391304348
155 , 0.217391304348
156 , 0.217391304348
157 , 0.217391304348
158 , 0.217391304348
159 , 0.217391255901
160 , 0.217334921694
161 , 0.208243160054
162 , 0.0258408295041
163 , 0.308924485126
164 , 0.308924485126
165 , 0.0258408295041
166 , 0.208243160054
167 , 0.217334921694
168 , 0.217391255901
169 , 0.217391304348
170 , 0.217391304348
171 , 0.217391304348
172 , 0.217391304348
173 , 0.217391304348
174 , 0.217391304348
175 , 0.217391304348
176 , 0.217391304348
177 , 0.217391304348
178 , 0.217391304348
179 , 0.217391304348
180 , 0.217391304348
181 , 0.217391304348
182 , 0.217391304348
183 , 0.217391304348
184 , 0.217391304348
185 , 0.217391304348
186 , 0.217391304348
187 , 0.217391304348
188 , 0.217391304348
189 , 0.217391304348
190 , 0.217391304348
191 , 0.217391304348
192 , 0.217391304348
193 , 0.217391304348
194 , 0.217391304348
195 , 0.217391304348
196 , 0.217391304348
197 , 0.217391304348
198 , 0.217391304348
199 , 0.217391304348


==> data/grad_mag_noisy.csv <==
x_val,matching_cost
0 , 0.162522850749
1 , 0.163561938627
2 , 0.161154027154
3 , 0.155667220728
4 , 0.153478286873
5 , 0.161296037664
6 , 0.162181224216
7 , 0.139467799135
8 , 0.112793828428
9 , 0.12447759506
10 , 0.146808350533
11 , 0.165311229594
12 , 0.164913968404
13 , 0.159481092964
14 , 0.161019449263
15 , 0.164649371077
16 , 0.161518931544
17 , 0.163120351144
18 , 0.15589533041
19 , 0.13397988948
20 , 0.105599801464
21 , 0.116326464472
22 , 0.107497891612
23 , 0.135058992313
24 , 0.161756982412
25 , 0.0746556778539
26 , 0.0159080342147
27 , 0.0253867155133
28 , 0.0703689171056
29 , 0.116527510271
30 , 0.123535478561
31 , 0.144841616831
32 , 0.163393364189
33 , 0.115170688026
34 , 0.118415928889
35 , 0.097987174477
36 , 0.123234224614
37 , 0.161808392947
38 , 0.159396674566
39 , 0.153825754365
40 , 0.144275157352
41 , 0.125521711035
42 , 0.133029605105
43 , 0.0359131585331
44 , 0.0299866758932
45 , 0.140417321504
46 , 0.14844215343
47 , 0.121039678463
48 , 0.0354081867439
49 , 0.0195446658432
50 , 0.145019375126
51 , 0.105021812929
52 , 0.0836537304983
53 , 0.137062268231
54 , 0.1648569096
55 , 0.142650149884
56 , 0.153645801161
57 , 0.146263254947
58 , 0.141964423353
59 , 0.116153355873
60 , 0.151342149719
61 , 0.140700235274
62 , 0.0904091674638
63 , 0.0269618184754
64 , 0.144026898697
65 , 0.114964163601
66 , 0.109862573344
67 , 0.156076796074
68 , 0.120645381793
69 , 0.128518173049
70 , 0.159041645289
71 , 0.0772660174667
72 , 0.150241967868
73 , 0.137748806936
74 , 0.138951704049
75 , 0.146605565444
76 , 0.112994764762
77 , 0.0947285806234
78 , 0.120154009892
79 , 0.156553777221
80 , 0.160059813701
81 , 0.153593693513
82 , 0.148857848898
83 , 0.101750286521
84 , 0.0
85 , 0.050526475416
86 , 0.1397996463
87 , 0.15456720098
88 , 0.157520698023
89 , 0.160026265837
90 , 0.158532936826
91 , 0.165077988789
92 , 0.166650650763
93 , 0.158917074508
94 , 0.127853833865
95 , 0.0921515559779
96 , 0.0826051490539
97 , 0.069619841182
98 , 0.145310033672
99 , 0.164864715416
100 , 0.143363319862
101 , 0.151236605919
102 , 0.165201407338
103 , 0.153683057082
104 , 0.141161188349
105 , 0.16234929792
106 , 0.144507524945
107 , 0.114972634517
108 , 0.104556722065
109 , 0.114694629609
110 , 0.128223439562
111 , 0.114799270584
112 , 0.0973146625646
113 , 0.364371282241
114 , 0.341841463135
115 , 0.0412623961057
116 , 0.115625044839
117 , 0.142252245549
118 , 0.150548107973
119 , 0.1552573913
120 , 0.165014606093
121 , 0.155986174269
122 , 0.162623591526
123 , 0.157072120745
124 , 0.164913140286
125 , 0.158530572979
126 , 0.162579310985
127 , 0.164356050509
128 , 0.163031891168
129 , 0.158593326883
130 , 0.157423068336
131 , 0.15775449792
132 , 0.164939832357
133 , 0.167146010747
134 , 0.158638289529
135 , 0.142855643622
136 , 0.154849369279
137 , 0.161449932329
138 , 0.162093533262
139 , 0.162723323147
140 , 0.166280834492
141 , 0.167047097017
142 , 0.164723717785
143 , 0.152746362955
144 , 0.154017241649
145 , 0.165778222632
146 , 0.165771118946
147 , 0.163006146272
148 , 0.156240435804
149 , 0.145964065278
150 , 0.140147437471
151 , 0.144898113187
152 , 0.15453151363
153 , 0.161932577471
154 , 0.164821829769
155 , 0.159046508174
156 , 0.14392761964
157 , 0.15082333179
158 , 0.16477313669
159 , 0.16496871875
160 , 0.165353160739
161 , 0.157371746494
162 , 0.0632715337241
163 , 0.337329827154
164 , 0.377924644275
165 , 0.103685499127
166 , 0.0837917698933
167 , 0.14775049574
168 , 0.166370982019
169 , 0.163209691417
170 , 0.165593843656
171 , 0.167015230401
172 , 0.16419315225
173 , 0.136709852505
174 , 0.124990502323
175 , 0.162910576165
176 , 0.138322494252
177 , 0.137839336605
178 , 0.162923830753
179 , 0.161741311612
180 , 0.133682652082
181 , 0.128496076868
182 , 0.129047701982
183 , 0.130383883975
184 , 0.147338020578
185 , 0.132209132584
186 , 0.148742102842
187 , 0.151322433534
188 , 0.166913502058
189 , 0.16552121403
190 , 0.15602193398
191 , 0.165532077733
192 , 0.162653109191
193 , 0.162775505019
194 , 0.159294147743
195 , 0.156072873543
196 , 0.145381123048
197 , 0.13956754286
198 , 0.150554333443
199 , 0.165097655739


==> data/sgf_cost.csv <==
x_val,matching_cost
0 , 1.0
1 , 1.0
2 , 1.0
3 , 1.0
4 , 1.0
5 , 1.0
6 , 1.0
7 , 1.0
8 , 1.0
9 , 1.0
10 , 1.0
11 , 1.0
12 , 1.0
13 , 1.0
14 , 1.0
15 , 1.0
16 , 1.0
17 , 1.0
18 , 1.0
19 , 1.0
20 , 1.0
21 , 1.0
22 , 1.0
23 , 1.0
24 , 1.0
25 , 1.0
26 , 1.0
27 , 1.0
28 , 1.0
29 , 1.0
30 , 1.00024325843
31 , 1.00829879626
32 , 1.10603584948
33 , 1.51857455726
34 , 2.0
35 , 2.0
36 , 1.51857455726
37 , 1.10603584948
38 , 1.00829879626
39 , 1.00024325843
40 , 1.0
41 , 1.0
42 , 1.0
43 , 1.0
44 , 1.0
45 , 1.0
46 , 1.0
47 , 1.0
48 , 1.0
49 , 1.0
50 , 1.0
51 , 1.0
52 , 1.0
53 , 1.0
54 , 1.0
55 , 1.0
56 , 1.0
57 , 1.0
58 , 1.0
59 , 1.0
60 , 1.0
61 , 1.0
62 , 1.0
63 , 1.0
64 , 1.0
65 , 1.0
66 , 1.0
67 , 1.0
68 , 1.0
69 , 1.0
70 , 1.0
71 , 1.0
72 , 1.0
73 , 1.0
74 , 1.0
75 , 1.0
76 , 1.0
77 , 1.0
78 , 1.0
79 , 1.0
80 , 0.999756741566
81 , 0.991701203735
82 , 0.893964150515
83 , 0.481425442745
84 , 0.0
85 , 2.22044604925e-16
86 , 0.481425442745
87 , 0.893964150515
88 , 0.991701203735
89 , 0.999756741566
90 , 1.0
91 , 1.0
92 , 1.0
93 , 1.0
94 , 1.0
95 , 1.0
96 , 1.0
97 , 1.0
98 , 1.0
99 , 1.0
100 , 1.0
101 , 1.0
102 , 1.0
103 , 1.0
104 , 1.0
105 , 1.0
106 , 1.0
107 , 1.0
108 , 1.0
109 , 1.00048651686
110 , 1.01659714133
111 , 1.21113668899
112 , 1.94196608425
113 , 1.66885605406
114 , 1.66885605406
115 , 1.94196608425
116 , 1.21113668899
117 , 1.01659714133
118 , 1.00048651686
119 , 1.0
120 , 1.0
121 , 1.0
122 , 1.0
123 , 1.0
124 , 1.0
125 , 1.0
126 , 1.0
127 , 1.0
128 , 1.0
129 , 1.0
130 , 1.0
131 , 1.0
132 , 1.0
133 , 1.0
134 , 1.0
135 , 1.0
136 , 1.0
137 , 1.0
138 , 1.0
139 , 1.0
140 , 1.0
141 , 1.0
142 , 1.0
143 , 1.0
144 , 1.0
145 , 1.0
146 , 1.0
147 , 1.0
148 , 1.0
149 , 1.0
150 , 1.0
151 , 1.0
152 , 1.0
153 , 1.0
154 , 1.0
155 , 1.0
156 , 1.0
157 , 1.0
158 , 1.0
159 , 0.999513483144
160 , 0.983402858667
161 , 0.788863311007
162 , 0.0580339157456
163 , 0.33114394594
164 , 0.33114394594
165 , 0.0580339157456
166 , 0.788863311007
167 , 0.983402858667
168 , 0.999513483144
169 , 1.0
170 , 1.0
171 , 1.0
172 , 1.0
173 , 1.0
174 , 1.0
175 , 1.0
176 , 1.0
177 , 1.0
178 , 1.0
179 , 1.0
180 , 1.0
181 , 1.0
182 , 1.0
183 , 1.0
184 , 1.0
185 , 1.0
186 , 1.0
187 , 1.0
188 , 1.0
189 , 1.0
190 , 1.0
191 , 1.0
192 , 1.0
193 , 1.0
194 , 1.0
195 , 1.0
196 , 1.0
197 , 1.0
198 , 1.0
199 , 1.0


==> data/sgf_cost_noisy.csv <==
x_val,matching_cost
0 , 1.04357271968
1 , 1.08607448024
2 , 1.34131618139
3 , 1.3779454007
4 , 0.989998376476
5 , 0.801962107025
6 , 1.09662544046
7 , 1.19893341138
8 , 0.736867274207
9 , 0.489211909769
10 , 0.897892405287
11 , 1.38475014032
12 , 1.50211699413
13 , 1.1897365234
14 , 0.789162567496
15 , 0.661676939917
16 , 0.90359709716
17 , 1.12818593713
18 , 0.873098616697
19 , 0.755539886775
20 , 1.01598160235
21 , 1.08752890465
22 , 0.980686490095
23 , 1.00155373147
24 , 1.33443574333
25 , 1.61440140564
26 , 1.25914709245
27 , 0.598219912613
28 , 0.456877309837
29 , 0.76345654458
30 , 1.14427181305
31 , 1.39431876277
32 , 1.56243280434
33 , 1.85719594195
34 , 1.81702699582
35 , 1.78921167403
36 , 1.42928860558
37 , 1.18594578753
38 , 1.08666234942
39 , 1.04595312284
40 , 0.742231865382
41 , 0.532268517389
42 , 0.962530574952
43 , 1.1554322989
44 , 0.704936986414
45 , 0.450389029265
46 , 0.61659856941
47 , 1.2220053981
48 , 1.48989474197
49 , 1.1088349573
50 , 0.885431856057
51 , 0.675940085137
52 , 0.521914488317
53 , 0.998044146292
54 , 1.48363023899
55 , 1.54976951509
56 , 1.16353768142
57 , 0.578416074799
58 , 0.363202016748
59 , 0.429385188246
60 , 0.675537057082
61 , 0.979753541229
62 , 1.18709309723
63 , 1.14635794256
64 , 1.03045162635
65 , 1.13240123683
66 , 1.33000046022
67 , 1.38958400066
68 , 1.14678813885
69 , 0.89666261345
70 , 0.975360677949
71 , 1.22901035581
72 , 1.29256885674
73 , 0.902174181395
74 , 0.499833221935
75 , 0.521559700866
76 , 1.03291113962
77 , 1.60099951196
78 , 1.59981836127
79 , 1.02983503479
80 , 0.472874476226
81 , 0.349471763516
82 , 0.498091146575
83 , 0.390958749421
84 , 0.0
85 , 0.0654097377574
86 , 0.623778625475
87 , 0.989343958692
88 , 1.15391373338
89 , 1.3441509308
90 , 1.22582953375
91 , 0.860830846064
92 , 0.759043904205
93 , 0.859740405667
94 , 1.02594798965
95 , 1.12066858803
96 , 0.984483199414
97 , 0.936598383218
98 , 1.10369798943
99 , 1.20013521864
100 , 1.08711944952
101 , 0.871552829153
102 , 0.775628731779
103 , 0.789193324723
104 , 0.823432476167
105 , 0.888135407927
106 , 1.06494867219
107 , 1.39125200579
108 , 1.37897007658
109 , 0.896814955751
110 , 0.70153391008
111 , 1.11437902672
112 , 1.92975787113
113 , 1.58666484492
114 , 1.58998426921
115 , 1.79135585385
116 , 1.12505461091
117 , 1.19183596903
118 , 0.991754065219
119 , 0.662247326606
120 , 0.85168203793
121 , 1.2677297951
122 , 1.37876421376
123 , 1.09555492354
124 , 0.679379894138
125 , 0.601240501262
126 , 0.934546375815
127 , 1.41279327326
128 , 1.50960332446
129 , 1.16506012435
130 , 0.899688443101
131 , 0.894926654197
132 , 0.901247349008
133 , 0.864639045901
134 , 0.891882634309
135 , 0.876805823671
136 , 0.965240411554
137 , 1.25066561671
138 , 1.36027363373
139 , 1.18191663094
140 , 0.956394057056
141 , 0.871268494598
142 , 0.914723628119
143 , 1.05196754553
144 , 1.17409429904
145 , 1.10873357409
146 , 1.00154503818
147 , 0.970921917995
148 , 0.732578305361
149 , 0.464969468178
150 , 0.732072665783
151 , 1.23304245509
152 , 1.25615458705
153 , 0.989569702796
154 , 0.786421541301
155 , 0.702572275686
156 , 0.7474209803
157 , 0.942600009696
158 , 1.17765526865
159 , 1.12766746075
160 , 0.900904360429
161 , 0.60015418754
162 , 0.144929021311
163 , 0.403013902646
164 , 0.35823127377
165 , 0.131318265399
166 , 0.677506594087
167 , 0.87255001506
168 , 0.969111870087
169 , 1.14087139771
170 , 1.23869052181
171 , 1.3460201816
172 , 1.31009427293
173 , 0.943848250066
174 , 0.728155484268
175 , 0.843832967345
176 , 0.95608887814
177 , 0.883318873332
178 , 0.881074791327
179 , 1.13034745198
180 , 1.50298422916
181 , 1.74621729712
182 , 1.4473385823
183 , 0.837409448166
184 , 0.669597786122
185 , 0.800928007102
186 , 0.947194893863
187 , 1.21198730003
188 , 1.43118819889
189 , 1.17615655943
190 , 0.715984788125
191 , 0.694766235508
192 , 0.976170202554
193 , 1.26401095294
194 , 1.28218040121
195 , 1.15827356332
196 , 1.28498306737
197 , 1.56823934358
198 , 1.70570484841
199 , 1.39819747309


==> data/ugf_cost.csv <==
x_val,matching_cost
0 , 1.0
1 , 1.0
2 , 1.0
3 , 1.0
4 , 1.0
5 , 1.0
6 , 1.0
7 , 1.0
8 , 1.0
9 , 1.0
10 , 1.0
11 , 1.0
12 , 1.0
13 , 1.0
14 , 1.0
15 , 1.0
16 , 1.0
17 , 1.0
18 , 1.0
19 , 1.0
20 , 1.0
21 , 1.0
22 , 1.0
23 , 1.0
24 , 1.0
25 , 1.0
26 , 1.0
27 , 1.0
28 , 1.0
29 , 1.0
30 , 1.00006401538
31 , 1.00218389375
32 , 1.02790417092
33 , 1.13646698875
34 , 1.26315789474
35 , 1.26315789474
36 , 1.13646698875
37 , 1.02790417092
38 , 1.00218389375
39 , 1.00006401538
40 , 1.0
41 , 1.0
42 , 1.0
43 , 1.0
44 , 1.0
45 , 1.0
46 , 1.0
47 , 1.0
48 , 1.0
49 , 1.0
50 , 1.0
51 , 1.0
52 , 1.0
53 , 1.0
54 , 1.0
55 , 1.0
56 , 1.0
57 , 1.0
58 , 1.0
59 , 1.0
60 , 1.0
61 , 1.0
62 , 1.0
63 , 1.0
64 , 1.0
65 , 1.0
66 , 1.0
67 , 1.0
68 , 1.0
69 , 1.0
70 , 1.0
71 , 1.0
72 , 1.0
73 , 1.0
74 , 1.0
75 , 1.0
76 , 1.0
77 , 1.0
78 , 1.0
79 , 1.0
80 , 0.999935984623
81 , 0.997816106246
82 , 0.972095829083
83 , 0.863533011249
84 , 0.736842105263
85 , 0.736842105263
86 , 0.863533011249
87 , 0.972095829083
88 , 0.997816106246
89 , 0.999935984623
90 , 1.0
91 , 1.0
92 , 1.0
93 , 1.0
94 , 1.0
95 , 1.0
96 , 1.0
97 , 1.0
98 , 1.0
99 , 1.0
100 , 1.0
101 , 1.0
102 , 1.0
103 , 1.0
104 , 1.0
105 , 1.0
106 , 1.0
107 , 1.0
108 , 1.0
109 , 1.00012803075
110 , 1.00436766877
111 , 1.05556228658
112 , 1.24788581165
113 , 1.39344473768
114 , 1.39344473768
115 , 1.24788581165
116 , 1.05556228658
117 , 1.00436766877
118 , 1.00012803075
119 , 1.0
120 , 1.0
121 , 1.0
122 , 1.0
123 , 1.0
124 , 1.0
125 , 1.0
126 , 1.0
127 , 1.0
128 , 1.0
129 , 1.0
130 , 1.0
131 , 1.0
132 , 1.0
133 , 1.0
134 , 1.0
135 , 1.0
136 , 1.0
137 , 1.0
138 , 1.0
139 , 1.0
140 , 1.0
141 , 1.0
142 , 1.0
143 , 1.0
144 , 1.0
145 , 1.0
146 , 1.0
147 , 1.0
148 , 1.0
149 , 1.0
150 , 1.0
151 , 1.0
152 , 1.0
153 , 1.0
154 , 1.0
155 , 1.0
156 , 1.0
157 , 1.0
158 , 1.0
159 , 0.999871969248
160 , 0.995632331228
161 , 0.944437713423
162 , 0.752114188354
163 , 0.606555262318
164 , 0.606555262318
165 , 0.752114188354
166 , 0.944437713423
167 , 0.995632331228
168 , 0.999871969248
169 , 1.0
170 , 1.0
171 , 1.0
172 , 1.0
173 , 1.0
174 , 1.0
175 , 1.0
176 , 1.0
177 , 1.0
178 , 1.0
179 , 1.0
180 , 1.0
181 , 1.0
182 , 1.0
183 , 1.0
184 , 1.0
185 , 1.0
186 , 1.0
187 , 1.0
188 , 1.0
189 , 1.0
190 , 1.0
191 , 1.0
192 , 1.0
193 , 1.0
194 , 1.0
195 , 1.0
196 , 1.0
197 , 1.0
198 , 1.0
199 , 1.0


==> data/ugf_cost_noisy.csv <==
x_val,matching_cost
0 , 1.00569439653
1 , 0.956027996207
2 , 0.964537572742
3 , 1.00157914629
4 , 1.01243481984
5 , 1.01647692988
6 , 1.04667158323
7 , 1.03258269653
8 , 0.962324662103
9 , 0.919612505609
10 , 0.927088673006
11 , 0.969143608662
12 , 1.02247897788
13 , 1.0503929958
14 , 1.03009249438
15 , 0.997475017287
16 , 0.992241636322
17 , 0.987452754862
18 , 0.989563785805
19 , 1.02426480806
20 , 1.06550881302
21 , 1.08001222937
22 , 1.05234726507
23 , 0.965977903298
24 , 0.910791894589
25 , 0.94030000164
26 , 0.987166895799
27 , 1.02170482552
28 , 1.03726462513
29 , 1.0514750357
30 , 1.08551061109
31 , 1.07139917091
32 , 0.978267491318
33 , 0.96818794725
34 , 1.08932334758
35 , 1.14472059858
36 , 1.09791915118
37 , 1.05390659229
38 , 1.07002966053
39 , 1.11176996567
40 , 1.0734149556
41 , 0.957751813431
42 , 0.946624631795
43 , 1.06150289551
44 , 1.09519693768
45 , 0.977789620654
46 , 0.902308134283
47 , 0.99860262004
48 , 1.11636222837
49 , 1.10613843839
50 , 1.00374605767
51 , 0.906312271049
52 , 0.852739217346
53 , 0.860723123923
54 , 1.02344945959
55 , 1.17150071757
56 , 1.10538922082
57 , 1.01843307605
58 , 1.05802460922
59 , 1.02567893974
60 , 0.946759515742
61 , 0.978160320883
62 , 1.02373063323
63 , 0.996355107488
64 , 0.996652228241
65 , 1.0047587806
66 , 0.979760770764
67 , 1.04565992905
68 , 1.10473291736
69 , 1.02962555066
70 , 0.939181685807
71 , 0.945600847875
72 , 1.00673075993
73 , 1.03676772475
74 , 1.03926809017
75 , 1.00183555394
76 , 0.9680876104
77 , 1.03573924226
78 , 1.0866936817
79 , 1.06327551528
80 , 1.04973536447
81 , 1.02268356749
82 , 0.995648841692
83 , 0.933254668439
84 , 0.809869859085
85 , 0.79143164062
86 , 0.869894692597
87 , 0.950994733603
88 , 1.01419689743
89 , 1.02138062918
90 , 0.974494150947
91 , 0.973356998558
92 , 1.02338863113
93 , 1.05733043004
94 , 1.05805924715
95 , 1.03493048946
96 , 0.987579328153
97 , 0.926011722452
98 , 0.925131274804
99 , 0.982800438101
100 , 0.992478852745
101 , 0.967086872442
102 , 0.999895646191
103 , 1.04860434535
104 , 1.02587057926
105 , 1.00229950768
106 , 1.03196394632
107 , 1.05015312597
108 , 1.0467926968
109 , 1.01154491774
110 , 0.979500945396
111 , 1.03333490813
112 , 1.16501760508
113 , 1.27568428581
114 , 1.28096784873
115 , 1.17314037139
116 , 1.04681507847
117 , 1.01082770286
118 , 0.996794076935
119 , 0.996237684712
120 , 0.997091257542
121 , 1.00063291905
122 , 0.984567506764
123 , 0.938644513064
124 , 0.959820316021
125 , 1.03314157374
126 , 1.06065199403
127 , 1.0328695412
128 , 0.938795609718
129 , 0.857169812857
130 , 0.90357005806
131 , 1.00036305696
132 , 1.01754243514
133 , 1.04561472397
134 , 1.0635787659
135 , 0.985217631139
136 , 0.923932787181
137 , 0.918440315649
138 , 0.948603580585
139 , 1.00906626652
140 , 1.04180289812
141 , 1.04814170042
142 , 1.04745056237
143 , 1.03648553238
144 , 1.01215948395
145 , 0.9883123046
146 , 0.976255232583
147 , 0.973304162388
148 , 0.996454885767
149 , 0.997212229214
150 , 0.968680434927
151 , 1.00621557675
152 , 1.0500472206
153 , 1.02093818981
154 , 1.00541508667
155 , 1.02690553992
156 , 1.01926605312
157 , 0.996152907062
158 , 0.986178126084
159 , 0.983979865704
160 , 0.996277102616
161 , 0.971458362735
162 , 0.821623681295
163 , 0.704006327693
164 , 0.70568305319
165 , 0.807608444979
166 , 0.936932295534
167 , 0.990104672104
168 , 0.99687756798
169 , 1.00329070061
170 , 1.02098835225
171 , 1.01763499412
172 , 1.00735506448
173 , 1.03331657457
174 , 1.06753921753
175 , 1.05325179446
176 , 0.990700181035
177 , 0.970602353672
178 , 1.02148277927
179 , 1.01798008081
180 , 0.995000222829
181 , 1.04128783056
182 , 1.02776394075
183 , 0.940306422574
184 , 0.92486235228
185 , 0.982429431758
186 , 1.03673015088
187 , 1.02757940621
188 , 0.973558481691
189 , 0.95553036359
190 , 0.96526505149
191 , 0.996358251362
192 , 1.05208843206
193 , 1.06312536685
194 , 1.01791004146
195 , 0.990602156438
196 , 1.01399933906
197 , 1.03911107228
198 , 1.01883521159
199 , 1.00478022001

